Direct Simulations of Particle Acceleration in Fluctuating Electromagnetic Field across a Shock

We simulate the acceleration processes of collisionless particles in a shock structure with magnetohydrodynamical (MHD) fluctuations. The electromagnetic field is represented as a sum of MHD shock solution ($\Mag_0, \Ele_0$) and torsional Alfven modes spectra ($\delta \Mag, \delta \Ele $). We represent fluctuation modes in logarithmic wavenumber space. Since the electromagnetic fields are represented analytically, our simulations can easily cover as large as eight orders of magnitude in resonant frequency, and do not suffer from spatial limitations of box size or grid spacing. We deterministically calculate the particle trajectories under the Lorenz force for time interval of up to ten years, with a time step of $\sim 0.5 \sec$. This is sufficient to resolve Larmor frequencies without a stochastic treatment. Simulations show that the efficiency of the first order Fermi acceleration can be parametrized by the fluctuation amplitude $\eta \equiv < \delta B^2 > ^{\frac 1 2} {B_0}^{-1}$ . Convergence of the numerical results is shown by increasing the number of wave modes in Fourier space while fixing $\eta$. Efficiency of the first order Fermi acceleration has a maximum at $ \eta \simeq 10^1$. The acceleration rate depends on the angle between the shock normal and $\Mag_0$, and is highest when the angle is zero. Our method will provide a convenient tool for comparing collisionless turbulence theories with, for example, observations of bipolar structure of super nova remnants (SNRs) and shell-like synchrotron-radiating structure.

==> list_of_change.txt <==
List of Changes

* We added an acknowledgement paragraph, starting at line 698 of ms.tex .


